Raydrop : a universal droplet generator based on a non-embedded co-flow-focusing

Most commercial microfluidic droplet generators rely on the planar flow-focusing configuration implemented in polymer or glass chips. The planar geometry, however, suffers from many limitations and drawbacks, such as the need of specific coatings or the use of dedicated surfactants, depending on the fluids in play. On the contrary, and thanks to their axisymmetric geometry, glass capillary-based droplet generators are a priori not fluid-dependent. Nevertheless, they have never reached the market because their assembly requires art-dependent and not scalable fabrication techniques. Here we present a new device, called Raydrop, based on the alignment of two capillaries immersed in a pressurized chamber containing the continuous phase. The dispersed phase exits one of the capillaries through a 3D-printed nozzle, placed in front of the extraction capillary for collecting the droplets. This non-embedded implementation of an axisymmetric flow-focusing is referred to {\it co-flow-focusing}. Experimental results demonstrate the universality of the device in terms of the variety of fluids that can be emulsified, as well as the range of droplet radii that can be obtained, without neither the need of surfactant nor coating. Additionally, numerical computations of the Navier-Stokes equations based on the quasi-steadiness assumption are shown to correctly predict the droplet radius in the dripping regime and the dripping-jetting transition when varying the geometrical and fluid parameters. The monodispersity ensured by the dripping regime, the robustness of the fabrication technique, the optimization capabilities from the numerical modeling and the universality of the configuration confer to the Raydrop technology a very high potential in the race towards high-throughput droplet generation processes.

==> SketchContour.txt <==
% Model:              Dropbox_trasient_20_700.mph
% Version:            COMSOL 5.3.1.348
% Date:               Apr 30 2019, 16:33
% Dimension:          1
% Nodes:              541
% Expressions:        1
% Description:        Line graph
% x                       Height
0                         1
0.019709048827114422      0.9958889085979055
0.039353776596720236      0.9915141877236233
0.058934183308817396      0.9868758373771538
0.07845026896340593       0.9819738575584966
0.09790203356048582       0.9768082482676519
0.11728947710005708       0.9713790095046195
0.1366110582057359        0.9657271480457883
0.15586224487960065       0.959858207325281
0.17504303712165128       0.9537721873430978
0.19415343493188786       0.9474690880992385
0.2131934383103103        0.9409489095937027
0.23216304725691866       0.934211651826491
0.251059121322189         0.9272736709335401
0.26987889975429324       0.9201435269284417
0.28862238255323136       0.912821219811196
0.30728956971900345       0.905306749581803
0.3258804612516094        0.8976001162402625
0.34439505715104923       0.8897013197865744
0.3628308858049748        0.8816219251023063
0.381185806160949         0.8733693463752457
0.3994598182189718        0.864943583605392
0.41765292197904313       0.8563446367927458
0.4357651174411631        0.8475725059373066
0.4537964046053316        0.8386271910390747
0.47174468903158273       0.8295174399996572
0.4896089604499646        0.8202508029874993
0.5073892188604774        0.8108272800026005
0.525085464263121         0.8012468710449612
0.5426976966578954        0.791509576114581
0.5602259160448005        0.7816153952114602
0.5776691271497958        0.7715726175355542
0.5950265938608005        0.7613876720198767
0.6122983161778146        0.751060558664428
0.6294842941008383        0.7405912774692078
0.6465845276298712        0.7299798284342163
0.6635990167649136        0.7192262115594532
0.6805267080927944        0.7083368767517267
0.6973689553635332        0.6973197858402108
0.71412575857713          0.6861749388249058
0.730797117733585         0.6749023357058113
0.7473830328328979        0.6635019764829275
0.7638835038750688        0.6519738611562544
0.7802998109792334        0.6403261580225061
0.7966323878781663        0.6285644363963737
0.8128812345718677        0.6166886962778573
0.8290463510603374        0.6046989376669568
0.8451277373435755        0.5925951605636722
0.8611253934215817        0.5803773649680035
0.8770386699943546        0.5680499703714516
0.8928736291261682        0.5556239117277377
0.9086302708170229        0.5430991890368619
0.9243085950669183        0.5304758022988243
0.9399086018758547        0.5177537515136247
0.9554302912438316        0.5049330366812632
0.9708794810975716        0.4920245197922406
0.9862573812812008        0.47903244997313743
1.001563991794719         0.4659568272239538
1.0167993126381263        0.45279765154468965
1.0319633438114229        0.4395549229353449
1.047056085314608         0.42622864139591965
1.0620754178728051        0.4128196007233468
1.0770390096111546        0.3993479645800262
1.0919468605296565        0.385813732965958
1.106798970628311         0.37221690588114215
1.1215953399071177        0.3585574833255787
1.136335968366077         0.34483546529926756
1.1510349510041           0.33106872913608654
1.16570088474531          0.3172656986131978
1.1803337695897071        0.30342637373060144
1.1949336055372908        0.2895507544882975
1.2095003925880616        0.2756388408862858
1.224034130742019         0.2616906329245665
1.2385260283260153        0.2477009528252967
1.2530398806551108        0.2337311010438764
1.2675756877293056        0.21978107758030574
1.2821334495485999        0.2058508824345846
1.296713166112993         0.19194051560671305
1.3113148374224857        0.17804997709669101
1.3258731711003229        0.16424523970286437
1.3406056923659506        0.1506520367638263
1.3555124012193696        0.13727036827957684
1.370593297660579         0.124100234250116
1.3858483816895795        0.11114163467544376
1.4012776533063707        0.09839456955556014
1.415414863778726         0.08688119424795371
1.4300025955365423        0.07634683844748179
1.44504084857982          0.06679150215414442
1.4605296229085591        0.05821518536794157
1.4764689185227593        0.05061788808887324
1.4928587354224205        0.04399961031693944
1.5091493678787264        0.039791157965536575
1.5256940239403438        0.036491563744977834
1.5424927036072724        0.03410082765526323
1.5595454068795125        0.03261894969639276
1.5768521337570638        0.03204592986836642
1.5944128842399266        0.03238176817118421
1.613182106158791         0.03279869057842423
1.6320474528640219        0.03328395809018652
1.6510089243556196        0.03383757070647109
1.6700665206335839        0.03445952842727793
1.6892202416979147        0.035149831252607046
1.708470087548612         0.03590847918245843
1.728672391618244         0.036486231978506256
1.7488379655029618        0.03669753475008854
1.7689668092027646        0.036542387497205286
1.789058922717653         0.036020790219856505
1.8091143060476267        0.03513274291804219
1.8291329591926853        0.033878245591762335
1.847252377882639         0.03194533800869451
1.8654775839516988        0.030041885245499615
1.883808577399866         0.028167887302177674
1.90224535822714          0.026323344178728676
1.9207879264335201        0.024508255875152624
1.9394362820190072        0.02272262239144951
1.9578281813922445        0.02152027890388391
1.9756226446259935        0.021496249399879607
1.992819671720254         0.022650533879436607
2.009419262675026         0.024983132342554906
2.02542141749031          0.0284940447892345
2.0408261361661055        0.033183271219475396
2.0557295336963515        0.040068950982264984
2.0703117041576324        0.0483843328464799
2.0845726475499493        0.05812941681212014
2.0985123638733008        0.0693042028791857
2.112130853127688         0.08190869104767658
2.125428115313111         0.09594288131759277
2.1385591107938144        0.11036236398407971
2.1515108974612382        0.12511992908135333
2.1642834753153823        0.14021557660941364
2.1768768443562463        0.15564930656826062
2.1892910045838305        0.17142111895789428
2.201525955998135         0.1875310137783146
2.213780571367555         0.20362361205652812
2.2259625627085997        0.21977062329138936
2.2380719300212704        0.23597204748289824
2.250108673305566         0.2522278846310548
2.262072792561487         0.26853813473585897
2.2739642877890334        0.28490279779731087
2.2857557489507228        0.30129970892430347
2.2975134929037964        0.31772071464282947
2.309237519648256         0.3341658149528888
2.3209278291841           0.3506350098544814
2.3325844215113287        0.3671282993476074
2.3442072966299423        0.3836456834322667
2.3558410557003877        0.40014357839977316
2.3674762154005515        0.4166367855658131
2.3791127757304347        0.43312530493038637
2.3907507366900367        0.4496091364934931
2.4023900982793576        0.4660882802551333
2.4140308604983973        0.48256273621530676
2.425671900851947         0.4990339665933934
2.4373278405490604        0.5154906633031655
2.4489986795897374        0.5319328263446231
2.460684417973978         0.5483604557177661
2.472385055701782         0.5647735514225946
2.484100592773149         0.5811721134591086
2.495846361132494         0.5975478363502538
2.5076214921186057        0.6138988199252509
2.5194259857314845        0.6302250641840997
2.5312598419711296        0.6465265691268005
2.5431230608375417        0.6628033347533531
2.55501564233072          0.6790553610637574
2.5669419241093974        0.6952828667104829
2.5789060377318735        0.7114788835649777
2.590907983198149         0.7276434116272422
2.602947760508224         0.7437764508972763
2.6150253696620984        0.7598780013750797
2.627140810659772         0.7759480630606527
2.6393015232773305        0.7919847123017538
2.6515076511191875        0.8079835251507442
2.6637591941853453        0.8239445016076236
2.6760561524758018        0.8398676416723921
2.688398525990558         0.8557529453450496
2.700786314729613         0.8716004126255963
2.713223571152124         0.887409827891458
2.725711557944179         0.903176006627675
2.7382502751057776        0.9188989488342475
2.7508397226369197        0.9345786545111752
2.7634799005376056        0.9502151236584582
2.7761708088078354        0.9658083562760965
2.788916913221577         0.9813580062350522
2.8017180557300603        0.9968593500417077
2.8145742363332853        1.0123123876960627
2.8274854550312525        1.0277171191981174
2.840451711823961         1.0430735445478716
2.853473006711411         1.0583816637453256
2.8665523000897926        1.0736412091553178
2.879689786093296         1.0888476910716975
2.8928854647219207        1.1040011094944648
2.906139335975667         1.1191014644236197
2.9194513998545344        1.134148755859162
2.9328216563585237        1.1491429838010923
2.9462528407518           1.1640843548064777
2.959744607250887         1.1789680745059303
2.9732969558557842        1.19379414289945
2.986909886566492         1.2085625599870373
3.0005833993830096        1.2232733257686912
3.0143174943053372        1.2379264402444126
3.028114179224028         1.252521753711199
3.041973048998817         1.2670551242511312
3.0558941036297043        1.2815265518642094
3.0698773431166897        1.2959360365504333
3.0839227674597733        1.3102835783098035
3.0980303766589543        1.324569177142319
3.1122022782278886        1.3387927871589116
3.1264374908414942        1.3529501543859237
3.14073601449977          1.3670412788233561
3.155097849202716         1.3810661604712084
3.1695229949503325        1.3950247993294804
3.1840114517426197        1.4089171953981723
3.198564698381835         1.4227430873301625
3.213181808532174         1.4364985626613516
3.227862782193636         1.4501836213917394
3.242607619366221         1.4637982635213258
3.257416320049929         1.477342489050111
3.27228888424476          1.4908162979780948
3.2872266102013254        1.5042195670676353
3.3022283408417197        1.5175482283036423
3.3172940761659437        1.5308022816861167
3.3324238161739963        1.5439817272150576
3.347617560865878         1.5570865648904653
3.362875310241588         1.57011679471234
3.378197925651815         1.5830723143552297
3.3935842208473126        1.595949149586124
3.4090341958280814        1.6087473004050232
3.4245478505941205        1.6214667668119271
3.4401251851454306        1.6341075488068353
3.45576619948201          1.6466696463897483
3.4714716489739463        1.659152728723142
3.4872400609896532        1.6715531312071126
3.5030714355291317        1.6838708538416616
3.5189657725923813        1.6961058966267875
3.534923072179402         1.708258259562491
3.550943334290193         1.720327942648772
3.567027226995158         1.732314612370573
3.583173028917191         1.744214614967848
3.5993807400562927        1.7560279504405971
3.6156503604124626        1.7677546187888205
3.6319818899857004        1.779394620012518
3.648375328776006         1.7909479541116893
3.6648306953120198        1.802414325915486
3.6813465568406483        1.813790120536286
3.6979229133618934        1.825075337974091
3.714559764875754         1.8362699782288996
3.7312571113822313        1.8473740413007123
3.7480149528813227        1.8583875271895285
3.7648335768753123        1.8693099931136887
3.781710859113719         1.8801382232598458
3.7986467995965416        1.8908722176279997
3.8156413983237814        1.9015119762181505
3.8326946552954366        1.9120574990302979
3.8498065705115083        1.922508786064442
3.8669769511635295        1.9328650705705466
3.88420395247504          1.9431233673888755
3.901487574446041         1.953283676519429
3.9188278170765325        1.9633459979622072
3.936224680366513         1.9733103317172096
3.9536781643159835        1.9831766777844368
3.9711878024194758        1.992944823745269
3.9887516261161418        2.0026114644691124
4.0063696354059815        2.0121765999559664
4.024041830288995         2.021640230205832
4.0417682107651824        2.0310023552187078
4.059548776834542         2.040262974994595
4.0773828659209315        2.0494214154753756
4.095268377214127         2.0584750763440303
4.113205310714132         2.0674239576005595
4.131193666420946         2.076268059244963
4.149233444334565         2.085007381277241
4.167324644454993         2.093641923697393
4.185466446734962         2.1021712010534115
4.203656709400145         2.1105924061558614
4.221895432450545         2.1189055390047447
4.240182615886161         2.1271105996000608
4.2585182597069915        2.1352075879418093
4.276902363913037         2.14319650402999
4.295333767414654         2.151076939502218
4.313810315836099         2.158846388512927
4.332332009177372         2.166504851062119
4.350898847438474         2.1740523271497927
4.369510830619404         2.1814888167759476
4.388167958720161         2.188814319940584
4.4068689653441755        2.1960282695475057
4.425611613367179         2.203128390895356
4.444395902789174         2.210114683984135
4.4632218336101595        2.2169871488138426
4.482089405830134         2.223745785384478
4.500998619449099         2.230390593696042
4.519948113400808         2.236920864014476
4.538935487518648         2.24333474953252
4.5579607418026225        2.249632250250175
4.577023876252729         2.2558133661674398
4.596124890868968         2.261878097284315
4.61526378565134          2.267826443600801
4.634438719974833         2.273658147401218
4.653647632441788         2.279370842414541
4.6728905230522075        2.284964528640769
4.692167391806091         2.2904392060799026
4.711478238703436         2.2957948747319414
4.730823063744245         2.3010315345968855
4.750200015237052         2.3061491979793622
4.769606753702958         2.311145748933175
4.789043279141965         2.3160211874583227
4.8085095915540705        2.320775513554807
4.828005690939276         2.3254087272226256
4.84753157729758          2.32992082846178
4.867085253210034         2.3343112150143104
4.88666441255368          2.338578436528995
4.906269055328518         2.3427224930058355
4.925899181534547         2.346743384444831
4.9455547911717685        2.3506411108459813
4.965235884240182         2.354415672209287
4.984940393278547         2.358066664034799
5.004665933081443         2.361592536823673
5.02441250364887          2.3649932905759083
5.0441801049808275        2.3682689252915052
5.063968737077316         2.371419440970463
5.083778399938334         2.3744448376127827
5.103606692562475         2.377344780395747
5.1234513889800235        2.380117891126167
5.143312489190977         2.3827641698040445
5.1631899931953384        2.3852836164293785
5.183083900993105         2.3876762310021693
5.2029942125842785        2.389942013522416
5.222918465559445         2.3920811502215846
5.242854366472528         2.3940917217776025
5.262801915323532         2.3959737281904685
5.2827611121124525        2.3977271694601843
5.302731956839291         2.399352045586748
5.322714449504046         2.400848356570161
5.342705980432842         2.4022160717231182
5.362704230630251         2.4034540220951985
5.382709200096273         2.4045622076864026
5.402720888830908         2.405540628496729
5.4227392968341555        2.406389284526179
5.442764424106016         2.4071081757747517
5.46279359268682          2.4076970398864717
5.482824454764465         2.408154699796283
5.5028570103389525        2.4084811555041874
5.522891259410281         2.408676407010184
5.542927201978452         2.408740454314273
5.562964838043465         2.408673297416454
5.5830013385998365        2.4084752063405004
5.603034349031845         2.4081448530260046
5.623063869339493         2.407682237472966
5.643089899522778         2.407087359681385
5.663112439581701         2.406360219651261
5.683131489516262         2.405500817382595
5.703144005616172         2.404508947254177
5.723147723836086         2.4033839128029673
5.743142644176006         2.402125714028966
5.763128766635929         2.400734350932173
5.783106091215857         2.399209823512588
5.80307461791579          2.397552131770211
5.82303132895094          2.3957617013104606
5.842973766161538         2.393837109406879
5.862901929547587         2.3917783560594668
5.882815819109086         2.3895854412682227
5.9027154348460344        2.387258365033148
5.922600776758431         2.384797127354241
5.942468529305033         2.382202129438398
5.962316438600941         2.379472594277259
5.982144504646158         2.376608521870825
6.00195272744068          2.3736099122190946
6.021741106984511         2.3704767653220684
6.041509643277647         2.3672090811797464
6.0612550799195954        2.363807059792656
6.080974916969133         2.3602698941369913
6.100669154426264         2.3565975842127527
6.120337792290982         2.3527901300199394
6.139980830563294         2.348847531558552
6.159598269243194         2.3447697888285903
6.179186515510693         2.34055750876957
6.198743314416174         2.336209983579223
6.218268665959639         2.3317272132575506
6.237762570141086         2.327109197804552
6.257225026960515         2.3223559372202263
6.276656036417926         2.317467431504575
6.2960520796725925        2.312444176105041
6.315410643518311         2.307285574796941
6.334731727955084         2.3019916275802754
6.354015332982909         2.296562334455044
6.373261458601787         2.2909976954212468
6.392470104811718         2.2852977104788836
6.411637520166355         2.27946336580347
6.430761316721891         2.273493930877386
6.449841494478323         2.2673894057006327
6.468878053435654         2.26114979027321
6.487870993593881         2.254775084595117
6.506820314953004         2.2482652886663548
6.52572219473071          2.2416211702701174
6.544574204764661         2.234842499098832
6.563376345054861         2.2279292751525004
6.582128615601309         2.2208814984311216
6.600831016404003         2.213699168934695
6.619483547462944         2.2063822866632217
6.638082218411407         2.1989318139404035
6.656624595944647         2.1913474736260494
6.675110680062667         2.1836292657201604
6.693540470765463         2.175777190222736
6.711913968053036         2.167791247133776
6.730231171925387         2.15967143645328
6.7484880679797286        2.1514192371094163
6.766682145369299         2.143034198498456
6.784813404094103         2.134516320620399
6.802881844154136         2.1258656034752454
6.820887465549399         2.117082047062995
6.838830268279894         2.1081656513836475
6.8567062377610775        2.099117811371989
6.874512800036165         2.0899385544686564
6.892249955105157         2.0806278806736507
6.909917702968054         2.0711857899869717
6.927516043624855         2.0616122824086185
6.94504497707556          2.0519073579385925
6.962500061214346         2.042072533821356
6.9798790108786966        2.0321079465710525
6.997181826068614         2.022013596187681
7.014408506784097         2.011789482671242
7.031559053025146         2.001435606021735
7.0486334647917595        1.9909519662391604
7.0656276647843015        1.9803404148535142
7.082538895427186         1.969601079327156
7.099367156720415         1.958733959660085
7.116112448663988         1.9477390558523018
7.132774771257904         1.936616367903806
7.149354124502163         1.9253658958145978
7.165846071692122         1.9139898944959963
7.182248217614026         1.90248856280283
7.198560562267875         1.8908619007351
7.214783105653671         1.8791099082928053
7.23091584777141          1.8672325854759466
7.246958788621094         1.8552299322845232
7.262907562301516         1.8431039376181555
7.278759626799577         1.830855408215368
7.294514982115279         1.818484344076161
7.310173628248624         1.8059907452005346
7.325735565199608         1.7933746115884879
7.341200792968232         1.7806359432400214
7.356564877404091         1.7677774825227817
7.371825235210431         1.7547995959720442
7.386981866387255         1.7417022835878093
7.40203477093456          1.728485545370077
7.416983948852347         1.7151493813188465
7.431829400140618         1.7016937914341184
7.446566852350776         1.6881215386208206
7.4611937289336465        1.6744335982347431
7.475710029889227         1.660629970275886
7.49011575521752          1.6467106547442494
7.504410904918521         1.6326756516398329
7.518595478992235         1.6185249609626364
7.532664976867246         1.6042615330531442
7.546616917224216         1.5898864252087996
7.560451300063145         1.5753996374296024
7.574168125384029         1.5608011697155528
7.587767393186873         1.5460910220666504
7.601249103471673         1.5312691944828956
7.614608918398127         1.5163390424126977
7.627844383159117         1.5013018122979611
7.640955497754645         1.486157504138685
7.65394226218471          1.4709061179348697
7.666804676449312         1.4555476536865153
7.679542740548449         1.4400821113936217
7.692152265871329         1.4245129599142616
7.704630647565908         1.408841728027891
7.71697788563219          1.3930684157345108
7.729193980070171         1.37719302303412
7.741278930879853         1.3612155499267193
7.753232738061235         1.3451359964123084
7.765051204672741         1.3289583435233319
7.776732012293859         1.3126842056507575
7.7882751609245915        1.296313582794586
7.799680650564936         1.2798464749548168
7.81094848121489          1.2632828821314501
7.82207865287446          1.246622804324486
7.833067151684028         1.2298700727289407
7.843911600535448         1.2130269001937106
7.854611999428721         1.196093286718797
7.865168348363847         1.179069232304199
7.875580647340824         1.1619547369499168
7.885848896359654         1.1447498006559504
7.895969189314993         1.127458945254726
7.90593933368558          1.110084230815214
7.915759329471414         1.092625657337415
7.9254291766724965        1.0750832248213287
7.934948875288827         1.057456933266955
7.944318425320403         1.0397467826742939
7.9535342850340065        1.0219571284298803
7.962594257601913         1.0040907256030283
7.9714983430241295        0.9861475741937378
7.980246541300652         0.968127674202009
7.988838852431481         0.9500310256278414
7.997275276416614         0.9318576284712357
8.005552326108969         0.9136123629707057
8.013668121443077         0.895297947547183
8.021622662418942         0.8769143822006675
8.029415949036562         0.8584616669311594
8.037047981295936         0.8399398017386585
8.044518759197068         0.8213487866231647
8.05182522134227          0.8026934547302271
8.058965552693667         0.7839770633043239
8.065939753251264         0.7651996123454551
8.072747823015057         0.7463611018536205
8.079389761985047         0.7274615318288201
8.085865570161234         0.7085009022710541
8.092172432392635         0.6894843233958843
8.098308815561353         0.670415221439377
8.10427471966739          0.6512935964015326
8.110070144710747         0.632119448282351
8.115695090691421         0.6128927770818321
8.121149557609412         0.5936135827999759
8.126431111584552         0.5742870428188231
8.131538450111814         0.5549169243491362
8.136471573191196         0.5355032273909152
8.1412304808227           0.5160459519441599
8.145815173006323         0.4965450980088706
8.150225649742065         0.47700066558504695
8.15445993294647          0.45741754227919657
8.158516918913689         0.43780013435650134
8.162396607643725         0.41814844181696137
8.166098999136576         0.3984624646605766
8.169624093392246         0.378742202887347
8.172971890410729         0.35898765649727266
8.176140718770972         0.3392041060082731
8.179129902484219         0.31939585444419405
8.181939441550474         0.29956290180503564
8.184569335969737         0.27970524809079783
8.187019585742004         0.25982289330148056
8.189290190867275         0.23991583743708383
8.191379874307739         0.21998976482237426
8.193288311999837         0.20004878705850487
8.195015503943571         0.18009290414547574
8.196561450138942         0.16012211608328683
8.197926150585948         0.14013642287193814
8.199109605284592         0.12013582451142968
8.200110973243817         0.10012562457276966
8.200930323346872         0.08011044964214498
8.201567655593758         0.06009029971955568
8.202022969984471         0.040065174805001755
8.202296266519015         0.02003507489848319
8.202387545197386         0
0                         0
0                         1



==> SketchContour2.txt <==
% Model:              Dropbox_trasient_20_700.mph
% Version:            COMSOL 5.3.1.348
% Date:               Apr 30 2019, 16:33
% Dimension:          1
% Nodes:              541
% Expressions:        1
% Description:        Line graph
% x                       Height
1.992819671720254         0.022650533879436607
2.009419262675026         0.024983132342554906
2.02542141749031          0.0284940447892345
2.0408261361661055        0.033183271219475396
2.0557295336963515        0.040068950982264984
2.0703117041576324        0.0483843328464799
2.0845726475499493        0.05812941681212014
2.0985123638733008        0.0693042028791857
2.112130853127688         0.08190869104767658
2.125428115313111         0.09594288131759277
2.1385591107938144        0.11036236398407971
2.1515108974612382        0.12511992908135333
2.1642834753153823        0.14021557660941364
2.1768768443562463        0.15564930656826062
2.1892910045838305        0.17142111895789428
2.201525955998135         0.1875310137783146
2.213780571367555         0.20362361205652812
2.2259625627085997        0.21977062329138936
2.2380719300212704        0.23597204748289824
2.250108673305566         0.2522278846310548
2.262072792561487         0.26853813473585897
2.2739642877890334        0.28490279779731087
2.2857557489507228        0.30129970892430347
2.2975134929037964        0.31772071464282947
2.309237519648256         0.3341658149528888
2.3209278291841           0.3506350098544814
2.3325844215113287        0.3671282993476074
2.3442072966299423        0.3836456834322667
2.3558410557003877        0.40014357839977316
2.3674762154005515        0.4166367855658131
2.3791127757304347        0.43312530493038637
2.3907507366900367        0.4496091364934931
2.4023900982793576        0.4660882802551333
2.4140308604983973        0.48256273621530676
2.425671900851947         0.4990339665933934
2.4373278405490604        0.5154906633031655
2.4489986795897374        0.5319328263446231
2.460684417973978         0.5483604557177661
2.472385055701782         0.5647735514225946
2.484100592773149         0.5811721134591086
2.495846361132494         0.5975478363502538
2.5076214921186057        0.6138988199252509
2.5194259857314845        0.6302250641840997
2.5312598419711296        0.6465265691268005
2.5431230608375417        0.6628033347533531
2.55501564233072          0.6790553610637574
2.5669419241093974        0.6952828667104829
2.5789060377318735        0.7114788835649777
2.590907983198149         0.7276434116272422
2.602947760508224         0.7437764508972763
2.6150253696620984        0.7598780013750797
2.627140810659772         0.7759480630606527
2.6393015232773305        0.7919847123017538
2.6515076511191875        0.8079835251507442
2.6637591941853453        0.8239445016076236
2.6760561524758018        0.8398676416723921
2.688398525990558         0.8557529453450496
2.700786314729613         0.8716004126255963
2.713223571152124         0.887409827891458
2.725711557944179         0.903176006627675
2.7382502751057776        0.9188989488342475
2.7508397226369197        0.9345786545111752
2.7634799005376056        0.9502151236584582
2.7761708088078354        0.9658083562760965
2.788916913221577         0.9813580062350522
2.8017180557300603        0.9968593500417077
2.8145742363332853        1.0123123876960627
2.8274854550312525        1.0277171191981174
2.840451711823961         1.0430735445478716
2.853473006711411         1.0583816637453256
2.8665523000897926        1.0736412091553178
2.879689786093296         1.0888476910716975
2.8928854647219207        1.1040011094944648
2.906139335975667         1.1191014644236197
2.9194513998545344        1.134148755859162
2.9328216563585237        1.1491429838010923
2.9462528407518           1.1640843548064777
2.959744607250887         1.1789680745059303
2.9732969558557842        1.19379414289945
2.986909886566492         1.2085625599870373
3.0005833993830096        1.2232733257686912
3.0143174943053372        1.2379264402444126
3.028114179224028         1.252521753711199
3.041973048998817         1.2670551242511312
3.0558941036297043        1.2815265518642094
3.0698773431166897        1.2959360365504333
3.0839227674597733        1.3102835783098035
3.0980303766589543        1.324569177142319
3.1122022782278886        1.3387927871589116
3.1264374908414942        1.3529501543859237
3.14073601449977          1.3670412788233561
3.155097849202716         1.3810661604712084
3.1695229949503325        1.3950247993294804
3.1840114517426197        1.4089171953981723
3.198564698381835         1.4227430873301625
3.213181808532174         1.4364985626613516
3.227862782193636         1.4501836213917394
3.242607619366221         1.4637982635213258
3.257416320049929         1.477342489050111
3.27228888424476          1.4908162979780948
3.2872266102013254        1.5042195670676353
3.3022283408417197        1.5175482283036423
3.3172940761659437        1.5308022816861167
3.3324238161739963        1.5439817272150576
3.347617560865878         1.5570865648904653
3.362875310241588         1.57011679471234
3.378197925651815         1.5830723143552297
3.3935842208473126        1.595949149586124
3.4090341958280814        1.6087473004050232
3.4245478505941205        1.6214667668119271
3.4401251851454306        1.6341075488068353
3.45576619948201          1.6466696463897483
3.4714716489739463        1.659152728723142
3.4872400609896532        1.6715531312071126
3.5030714355291317        1.6838708538416616
3.5189657725923813        1.6961058966267875
3.534923072179402         1.708258259562491
3.550943334290193         1.720327942648772
3.567027226995158         1.732314612370573
3.583173028917191         1.744214614967848
3.5993807400562927        1.7560279504405971
3.6156503604124626        1.7677546187888205
3.6319818899857004        1.779394620012518
3.648375328776006         1.7909479541116893
3.6648306953120198        1.802414325915486
3.6813465568406483        1.813790120536286
3.6979229133618934        1.825075337974091
3.714559764875754         1.8362699782288996
3.7312571113822313        1.8473740413007123
3.7480149528813227        1.8583875271895285
3.7648335768753123        1.8693099931136887
3.781710859113719         1.8801382232598458
3.7986467995965416        1.8908722176279997
3.8156413983237814        1.9015119762181505
3.8326946552954366        1.9120574990302979
3.8498065705115083        1.922508786064442
3.8669769511635295        1.9328650705705466
3.88420395247504          1.9431233673888755
3.901487574446041         1.953283676519429
3.9188278170765325        1.9633459979622072
3.936224680366513         1.9733103317172096
3.9536781643159835        1.9831766777844368
3.9711878024194758        1.992944823745269
3.9887516261161418        2.0026114644691124
4.0063696354059815        2.0121765999559664
4.024041830288995         2.021640230205832
4.0417682107651824        2.0310023552187078
4.059548776834542         2.040262974994595
4.0773828659209315        2.0494214154753756
4.095268377214127         2.0584750763440303
4.113205310714132         2.0674239576005595
4.131193666420946         2.076268059244963
4.149233444334565         2.085007381277241
4.167324644454993         2.093641923697393
4.185466446734962         2.1021712010534115
4.203656709400145         2.1105924061558614
4.221895432450545         2.1189055390047447
4.240182615886161         2.1271105996000608
4.2585182597069915        2.1352075879418093
4.276902363913037         2.14319650402999
4.295333767414654         2.151076939502218
4.313810315836099         2.158846388512927
4.332332009177372         2.166504851062119
4.350898847438474         2.1740523271497927
4.369510830619404         2.1814888167759476
4.388167958720161         2.188814319940584
4.4068689653441755        2.1960282695475057
4.425611613367179         2.203128390895356
4.444395902789174         2.210114683984135
4.4632218336101595        2.2169871488138426
4.482089405830134         2.223745785384478
4.500998619449099         2.230390593696042
4.519948113400808         2.236920864014476
4.538935487518648         2.24333474953252
4.5579607418026225        2.249632250250175
4.577023876252729         2.2558133661674398
4.596124890868968         2.261878097284315
4.61526378565134          2.267826443600801
4.634438719974833         2.273658147401218
4.653647632441788         2.279370842414541
4.6728905230522075        2.284964528640769
4.692167391806091         2.2904392060799026
4.711478238703436         2.2957948747319414
4.730823063744245         2.3010315345968855
4.750200015237052         2.3061491979793622
4.769606753702958         2.311145748933175
4.789043279141965         2.3160211874583227
4.8085095915540705        2.320775513554807
4.828005690939276         2.3254087272226256
4.84753157729758          2.32992082846178
4.867085253210034         2.3343112150143104
4.88666441255368          2.338578436528995
4.906269055328518         2.3427224930058355
4.925899181534547         2.346743384444831
4.9455547911717685        2.3506411108459813
4.965235884240182         2.354415672209287
4.984940393278547         2.358066664034799
5.004665933081443         2.361592536823673
5.02441250364887          2.3649932905759083
5.0441801049808275        2.3682689252915052
5.063968737077316         2.371419440970463
5.083778399938334         2.3744448376127827
5.103606692562475         2.377344780395747
5.1234513889800235        2.380117891126167
5.143312489190977         2.3827641698040445
5.1631899931953384        2.3852836164293785
5.183083900993105         2.3876762310021693
5.2029942125842785        2.389942013522416
5.222918465559445         2.3920811502215846
5.242854366472528         2.3940917217776025
5.262801915323532         2.3959737281904685
5.2827611121124525        2.3977271694601843
5.302731956839291         2.399352045586748
5.322714449504046         2.400848356570161
5.342705980432842         2.4022160717231182
5.362704230630251         2.4034540220951985
5.382709200096273         2.4045622076864026
5.402720888830908         2.405540628496729
5.4227392968341555        2.406389284526179
5.442764424106016         2.4071081757747517
5.46279359268682          2.4076970398864717
5.482824454764465         2.408154699796283
5.5028570103389525        2.4084811555041874
5.522891259410281         2.408676407010184
5.542927201978452         2.408740454314273
5.562964838043465         2.408673297416454
5.5830013385998365        2.4084752063405004
5.603034349031845         2.4081448530260046
5.623063869339493         2.407682237472966
5.643089899522778         2.407087359681385
5.663112439581701         2.406360219651261
5.683131489516262         2.405500817382595
5.703144005616172         2.404508947254177
5.723147723836086         2.4033839128029673
5.743142644176006         2.402125714028966
5.763128766635929         2.400734350932173
5.783106091215857         2.399209823512588
5.80307461791579          2.397552131770211
5.82303132895094          2.3957617013104606
5.842973766161538         2.393837109406879
5.862901929547587         2.3917783560594668
5.882815819109086         2.3895854412682227
5.9027154348460344        2.387258365033148
5.922600776758431         2.384797127354241
5.942468529305033         2.382202129438398
5.962316438600941         2.379472594277259
5.982144504646158         2.376608521870825
6.00195272744068          2.3736099122190946
6.021741106984511         2.3704767653220684
6.041509643277647         2.3672090811797464
6.0612550799195954        2.363807059792656
6.080974916969133         2.3602698941369913
6.100669154426264         2.3565975842127527
6.120337792290982         2.3527901300199394
6.139980830563294         2.348847531558552
6.159598269243194         2.3447697888285903
6.179186515510693         2.34055750876957
6.198743314416174         2.336209983579223
6.218268665959639         2.3317272132575506
6.237762570141086         2.327109197804552
6.257225026960515         2.3223559372202263
6.276656036417926         2.317467431504575
6.2960520796725925        2.312444176105041
6.315410643518311         2.307285574796941
6.334731727955084         2.3019916275802754
6.354015332982909         2.296562334455044
6.373261458601787         2.2909976954212468
6.392470104811718         2.2852977104788836
6.411637520166355         2.27946336580347
6.430761316721891         2.273493930877386
6.449841494478323         2.2673894057006327
6.468878053435654         2.26114979027321
6.487870993593881         2.254775084595117
6.506820314953004         2.2482652886663548
6.52572219473071          2.2416211702701174
6.544574204764661         2.234842499098832
6.563376345054861         2.2279292751525004
6.582128615601309         2.2208814984311216
6.600831016404003         2.213699168934695
6.619483547462944         2.2063822866632217
6.638082218411407         2.1989318139404035
6.656624595944647         2.1913474736260494
6.675110680062667         2.1836292657201604
6.693540470765463         2.175777190222736
6.711913968053036         2.167791247133776
6.730231171925387         2.15967143645328
6.7484880679797286        2.1514192371094163
6.766682145369299         2.143034198498456
6.784813404094103         2.134516320620399
6.802881844154136         2.1258656034752454
6.820887465549399         2.117082047062995
6.838830268279894         2.1081656513836475
6.8567062377610775        2.099117811371989
6.874512800036165         2.0899385544686564
6.892249955105157         2.0806278806736507
6.909917702968054         2.0711857899869717
6.927516043624855         2.0616122824086185
6.94504497707556          2.0519073579385925
6.962500061214346         2.042072533821356
6.9798790108786966        2.0321079465710525
6.997181826068614         2.022013596187681
7.014408506784097         2.011789482671242
7.031559053025146         2.001435606021735
7.0486334647917595        1.9909519662391604
7.0656276647843015        1.9803404148535142
7.082538895427186         1.969601079327156
7.099367156720415         1.958733959660085
7.116112448663988         1.9477390558523018
7.132774771257904         1.936616367903806
7.149354124502163         1.9253658958145978
7.165846071692122         1.9139898944959963
7.182248217614026         1.90248856280283
7.198560562267875         1.8908619007351
7.214783105653671         1.8791099082928053
7.23091584777141          1.8672325854759466
7.246958788621094         1.8552299322845232
7.262907562301516         1.8431039376181555
7.278759626799577         1.830855408215368
7.294514982115279         1.818484344076161
7.310173628248624         1.8059907452005346
7.325735565199608         1.7933746115884879
7.341200792968232         1.7806359432400214
7.356564877404091         1.7677774825227817
7.371825235210431         1.7547995959720442
7.386981866387255         1.7417022835878093
7.40203477093456          1.728485545370077
7.416983948852347         1.7151493813188465
7.431829400140618         1.7016937914341184
7.446566852350776         1.6881215386208206
7.4611937289336465        1.6744335982347431
7.475710029889227         1.660629970275886
7.49011575521752          1.6467106547442494
7.504410904918521         1.6326756516398329
7.518595478992235         1.6185249609626364
7.532664976867246         1.6042615330531442
7.546616917224216         1.5898864252087996
7.560451300063145         1.5753996374296024
7.574168125384029         1.5608011697155528
7.587767393186873         1.5460910220666504
7.601249103471673         1.5312691944828956
7.614608918398127         1.5163390424126977
7.627844383159117         1.5013018122979611
7.640955497754645         1.486157504138685
7.65394226218471          1.4709061179348697
7.666804676449312         1.4555476536865153
7.679542740548449         1.4400821113936217
7.692152265871329         1.4245129599142616
7.704630647565908         1.408841728027891
7.71697788563219          1.3930684157345108
7.729193980070171         1.37719302303412
7.741278930879853         1.3612155499267193
7.753232738061235         1.3451359964123084
7.765051204672741         1.3289583435233319
7.776732012293859         1.3126842056507575
7.7882751609245915        1.296313582794586
7.799680650564936         1.2798464749548168
7.81094848121489          1.2632828821314501
7.82207865287446          1.246622804324486
7.833067151684028         1.2298700727289407
7.843911600535448         1.2130269001937106
7.854611999428721         1.196093286718797
7.865168348363847         1.179069232304199
7.875580647340824         1.1619547369499168
7.885848896359654         1.1447498006559504
7.895969189314993         1.127458945254726
7.90593933368558          1.110084230815214
7.915759329471414         1.092625657337415
7.9254291766724965        1.0750832248213287
7.934948875288827         1.057456933266955
7.944318425320403         1.0397467826742939
7.9535342850340065        1.0219571284298803
7.962594257601913         1.0040907256030283
7.9714983430241295        0.9861475741937378
7.980246541300652         0.968127674202009
7.988838852431481         0.9500310256278414
7.997275276416614         0.9318576284712357
8.005552326108969         0.9136123629707057
8.013668121443077         0.895297947547183
8.021622662418942         0.8769143822006675
8.029415949036562         0.8584616669311594
8.037047981295936         0.8399398017386585
8.044518759197068         0.8213487866231647
8.05182522134227          0.8026934547302271
8.058965552693667         0.7839770633043239
8.065939753251264         0.7651996123454551
8.072747823015057         0.7463611018536205
8.079389761985047         0.7274615318288201
8.085865570161234         0.7085009022710541
8.092172432392635         0.6894843233958843
8.098308815561353         0.670415221439377
8.10427471966739          0.6512935964015326
8.110070144710747         0.632119448282351
8.115695090691421         0.6128927770818321
8.121149557609412         0.5936135827999759
8.126431111584552         0.5742870428188231
8.131538450111814         0.5549169243491362
8.136471573191196         0.5355032273909152
8.1412304808227           0.5160459519441599
8.145815173006323         0.4965450980088706
8.150225649742065         0.47700066558504695
8.15445993294647          0.45741754227919657
8.158516918913689         0.43780013435650134
8.162396607643725         0.41814844181696137
8.166098999136576         0.3984624646605766
8.169624093392246         0.378742202887347
8.172971890410729         0.35898765649727266
8.176140718770972         0.3392041060082731
8.179129902484219         0.31939585444419405
8.181939441550474         0.29956290180503564
8.184569335969737         0.27970524809079783
8.187019585742004         0.25982289330148056
8.189290190867275         0.23991583743708383
8.191379874307739         0.21998976482237426
8.193288311999837         0.20004878705850487
8.195015503943571         0.18009290414547574
8.196561450138942         0.16012211608328683
8.197926150585948         0.14013642287193814
8.199109605284592         0.12013582451142968
8.200110973243817         0.10012562457276966
8.200930323346872         0.08011044964214498
8.201567655593758         0.06009029971955568
8.202022969984471         0.040065174805001755
8.202296266519015         0.02003507489848319
8.202387545197386         0
1.992819671720254         0
1.992819671720254         0.022650533879436607


==> SketchContour3.txt <==
% Model:              Dropbox_trasient_150.mph
% Version:            COMSOL 5.3.1.348
% Date:               Mar 21 2019, 12:46
% Dimension:          1
% Nodes:              361
% Expressions:        1
% Description:        Line graph
% x                       Height
0                         1
0.01505243801944012       1.0074380526490119
0.030112384847197096      1.014861941686006
0.04517984048327091       1.0222716671109824
0.06025480492766156       1.029667228923941
0.07533727818036906       1.0370486271248818
0.09042726024139339       1.0444158617138046
0.10551823622334829       1.0517819284199856
0.12061400435231527       1.059138875525348
0.13571456462829434       1.0664867030298921
0.1508199170512855        1.073825410933618
0.16593006162128873       1.0811549992365255
0.18104499833830404       1.0884754679386144
0.196166185742019         1.0957840957556146
0.2112939960221444        1.1030794843170748
0.22642842917868033       1.1103616336229944
0.24156948521162672       1.117630543673374
0.2567171641209835        1.124886214468213
0.27187146590675076       1.1321286460075117
0.2870330107420185        1.1393571079721934
0.30220270672709254       1.146568740644202
0.317380553861973         1.1537635440235383
0.3325665521466598        1.160941518110202
0.3477607015811531        1.168102662904193
0.36296300216545263       1.1752469784055115
0.37817466205247574       1.1823725808358625
0.3933960797817392        1.1894774482312054
0.40862725535324296       1.1965615805915406
0.42386818876698706       1.2036249779168675
0.43911888002297145       1.2106676402071863
0.45437932912119605       1.217689567462497
0.4696505373393094        1.2246892051810776
0.48493288896584297       1.2316644874908442
0.500226384000797         1.2386154143917973
0.5155310224441714        1.2455419858839367
0.5308468042959662        1.2524442019672626
0.5461737295561813        1.2593220626417745
0.5615128338886539        1.2661736529333054
0.576864249790924         1.2729975411109469
0.5922279772629916        1.2797937271746984
0.6076040163048568        1.2865622111245603
0.6229923669165194        1.2933029929605322
0.6383930290979795        1.3000160726826144
0.6538067689146309        1.3066994831796974
0.6692338443738155        1.3133519432023708
0.6846742554755332        1.319973452750635
0.700128002219784         1.32656401182449
0.715595084606568         1.3331236204239356
0.731075502635885         1.3396522785489715
0.746569616404567         1.3461482353171088
0.7620778243228462        1.3526103060577783
0.7776001263907226        1.3590384907709798
0.7931365226081962        1.3654327894567135
0.8086870129752669        1.371793202114979
0.8242515974919349        1.3781197287457767
0.8398305305538534        1.3844103241022516
0.8554241019986086        1.3906642998732712
0.8710323118262009        1.3968816560588353
0.8866551600366299        1.4030623926589438
0.9022926466298957        1.4092065096735968
0.9179447716059983        1.4153140071027943
0.9336115522220969        1.421382961570333
0.9492933557630479        1.427412617567074
0.964990182228852         1.4334029750930182
0.9807020316195088        1.4393540341481645
0.996428903935018         1.4452657947325138
1.0121707991753803        1.4511382568460656
1.0279275870549052        1.4569697440105804
1.043699546398772         1.4627595209016118
1.0594866772069806        1.4685075875191598
1.075288979479531         1.4742139438632242
1.0911064532164232        1.4798785899338052
1.106939098417657         1.4855015257309026
1.1227868919079766        1.4910809821215736
1.1386498471928792        1.4966164003299116
1.154527964272365         1.5021077803559169
1.1704212431464334        1.507555122199589
1.186329683815085         1.5129584258609283
1.2022532862783193        1.5183176913399348
1.21819209620242          1.523631306041589
1.2341458968692398        1.5288986625285377
1.2501146882787786        1.534119760800781
1.2660984704310365        1.5392946008583193
1.2820972433260134        1.544423182701152
1.2981110069637094        1.5495055063292795
1.3141399775286042        1.5545400698731235
1.330183636234342         1.5595262350174834
1.346241983080924         1.5644640017623592
1.3623150180683492        1.5693533701077507
1.378402741196618         1.574194340053658
1.3945051524657301        1.5789869116000808
1.4106224441191242        1.5837302417949664
1.426754047577938         1.5884229572731186
1.442899962842171         1.593065058034538
1.4590601899118238        1.597656544079224
1.4752347287868963        1.602197415407177
1.4914235794673885        1.6066876720183965
1.5076268012900351        1.6111272663751972
1.5238437967095617        1.6155142546494468
1.540074565725969         1.6198486368411453
1.556319108339256         1.6241304129502927
1.5725774245494233        1.6283595829768889
1.5888495143564707        1.632536146920934
1.605135535042458         1.6366597372901328
1.6214346653767078        1.6407289111067296
1.6377469053592209        1.6447436683707242
1.6540722549899964        1.6487040090821166
1.6704107142690345        1.6526099332409068
1.6867622831963356        1.6564614408470946
1.7031271392283571        1.6602576068277406
1.7195043812092603        1.6639974857990896
1.7358940091390456        1.6676810777611415
1.7522960230177127        1.6713083827138964
1.7687104228452615        1.6748794006573542
1.7851372086216921        1.6783941315915145
1.801576221349411         1.6818519556365483
1.8180268181540806        1.685251549021877
1.8344889990357007        1.688592911747501
1.850962763994271         1.6918760438134197
1.8674481130297917        1.695100945219634
1.8839450461422627        1.6982676159661427
1.9004531552913428        1.7013749623246635
1.9169718946419698        1.7044224351622563
1.9335012641941445        1.707410034478921
1.9500412639478661        1.7103377602746574
1.966591893903135         1.7132056125494657
1.983153154059951         1.7160135913033456
1.9997244350339418        1.7187599521714017
2.0163053276545684        1.7214444530267685
2.032895831921831         1.724067093869446
2.049495947835729         1.7266278746994344
2.0661056753962623        1.7291267955167333
2.082725014603432         1.7315638563213431
2.099353093561806         1.733937165733078
2.115989617199591         1.736246757834262
2.132634585516788         1.7384926326248955
2.149287998513396         1.7406747901049784
2.165949856189416         1.7427932302745104
2.182620158544847         1.7448479531334915
2.1992978546807365        1.7468370071882329
2.215982719966129         1.7487601063382496
2.232674754401026         1.7506172505835422
2.2493739579854264        1.7524084399241102
2.2660803307193307        1.7541336743599536
2.2827938726027384        1.7557929538910724
2.299513438463287         1.7573850619628781
2.3162387335916916        1.7589090299236176
2.3329697579879527        1.7603648577732915
2.34970651165207          1.7617525455118992
2.366448994584043         1.7630720931394404
2.3831972067838714        1.7643235006559155
2.399950042119851         1.7655055595796707
2.4167070032961493        1.7666171645547537
2.433468090312767         1.7676583155811643
2.4502333031697034        1.7686290126589024
2.4670026418669595        1.7695292557879678
2.483776106404534         1.7703590449683606
2.5005527032225356        1.7711180209482094
2.517331652611586         1.7718039992082284
2.534112954571686         1.7724169797484186
2.5508966091028342        1.7729569625687793
2.5676826162050315        1.7734239476693112
2.584470975878278         1.7738179350500134
2.6012609490554297        1.7741380034259173
2.61805131327808          1.7743829215125517
2.634842068546228         1.7745526893099175
2.6516332148598742        1.7746473068180137
2.6684247522190185        1.774666774036841
2.685216680623661         1.7746110909663988
2.702008325424692         1.7744787112015956
2.7187982206998345        1.7742683448511272
2.735586366449091         1.7739799919149934
2.75237276267246          1.7736136523931945
2.7691574093699427        1.7731693262857298
2.785940306541537         1.7726470135925996
2.802720812901823         1.7720460386281522
2.819497208314406         1.7713643855073824
2.8362694927792846        1.7706020542302905
2.85303766629646          1.7697590447968763
2.869801728865931         1.7688353572071396
2.8865616804876986        1.7678309914610804
2.9033168711885193        1.7667453280879566
2.920065345709409         1.765576099373439
2.9368071040503665        1.7643233053175282
2.9535421462113933        1.762986945920224
2.970270472192488         1.7615670211815262
2.9869920819936513        1.7600635311014345
3.00370619144099          1.7584762404099932
3.0204107088700063        1.7568024996824088
3.0371056342807004        1.7550423089186822
3.0537909676730717        1.7531956681188128
3.070466709047121         1.7512625772828008
3.0871328584028475        1.7492430364106462
3.1037884556342004        1.7471367618215616
3.1204312944561523        1.744941189558597
3.1370613748687024        1.742656319621751
3.1536786968718515        1.7402821520110248
3.170283260465599         1.7378186867264174
3.1868750656499447        1.7352659237679293
3.2034528580976316        1.7326226046901483
3.220014440614098         1.7298873096283018
3.236559813199345         1.7270600385823895
3.2530889758533723        1.7241407915524118
3.2696019285761797        1.7211295685383683
3.2860986713677676        1.7180263695402593
3.3025774495873916        1.7148290730361233
3.3190361910446575        1.7115369399829938
3.3354748957395666        1.7081499703808714
3.351893563672117         1.7046681642297554
3.3682921948423106        1.7010915215296458
3.384670789250146         1.6974200422805428
3.4010271852306184        1.6936511713769242
3.417359361830744         1.689784759954136
3.433667319050523         1.6858208080121782
3.4499510568899554        1.6817593155510504
3.466210575349041         1.6776002825707528
3.4824458744277793        1.6733437090712855
3.498654616034313         1.6689870199869585
3.5148344801013502        1.6645299518694514
3.5309854666288905        1.6599725047187635
3.547107575616934         1.6553146785348953
3.563200807065481         1.6505564733178464
3.579265160974531         1.645697889067617
3.5952982550334314        1.6407369599542503
3.6112974447628527        1.6356731427017022
3.6272627301627947        1.6305064373099722
3.6431941112332575        1.625236843779061
3.65909158797424          1.619864362108968
3.6749551603857444        1.6143889922996935
3.6907821015795843        1.608808238008768
3.7065697497195194        1.6031223804358432
3.7223181048055487        1.5973314195809192
3.7380271668376723        1.5914353554439962
3.7536969358158903        1.5854341880250735
3.769327411740203         1.579327917324152
3.7849158295268843        1.5731144068105813
3.800459015926153         1.5667935004670848
3.815956970938007         1.5603651982936617
3.831409694562447         1.553829500290313
3.846817186799473         1.5471864064570378
3.862179447649085         1.5404359167938364
3.8774937872471975        1.5335770540752358
3.8927566012913424        1.5266089754598187
3.9079678897815207        1.519531680947586
3.9231276527177315        1.5123451705385371
3.9382358900999748        1.5050494442326718
3.9532926019282497        1.4976445020299907
3.968295133405465         1.4901303512923458
3.9832393801329298        1.482505420655437
3.9981253421106455        1.4747697101192636
4.012953019338612         1.4669232196838264
4.027722411816828         1.4589659493491245
4.042433519545296         1.4508978991151587
4.05708350006482          1.4427196087236616
4.071668178785321         1.4344296720538896
4.086187555706797         1.4260280891058432
4.100641630829248         1.417514859879522
4.115030404152675         1.4088899843749259
4.129353875677078         1.4001534625920549
4.143608389272568         1.3913058700918874
4.157790101108829         1.3823461028470878
4.171899011185863         1.3732741608576562
4.185935119503667         1.3640900441235921
4.199898426062244         1.3547937526448959
4.213788930861592         1.3453852864215676
4.227602604513381         1.3358658712132203
4.241335582564408         1.3262343018701934
4.254987865014673         1.316490578392487
4.268559451864177         1.3066347007801011
4.2820503431129175        1.2966666690330357
4.295460538760896         1.2865864831512908
4.308785554543318         1.276395683300171
4.322021634883501         1.2660934022981396
4.335168779781443         1.2556796401451962
4.348226989237146         1.2451543968413408
4.361196263250608         1.2345176723865734
4.3740766018218284        1.2237694667808938
4.386862984844218         1.2129118740563896
4.399551755852966         1.201944067588635
4.412142914848071         1.190866047377631
4.424636461829535         1.1796778134233765
4.437032396797355         1.1683793657258723
4.449330719751533         1.1569707042851183
4.461526632545816         1.1454548523718988
4.473615881587191         1.1338308042901173
4.485598466875661         1.122098560039774
4.4974743884112245        1.1102581196208685
4.509243646193881         1.098309483033401
4.5209062402236295        1.0862526502773715
4.53245755855281          1.0740908650030128
4.543893033563346         1.061823921757675
4.555212665255235         1.0494518205413585
4.566416453628479         1.0369745613540629
4.577504398683076         1.0243921441957884
4.588476500419027         1.0117045690665347
4.599328020800437         0.9989149077612142
4.610054263661351         0.9860240170838207
4.620655229001771         0.9730318970343544
4.631130916821695         0.9599385476128153
4.641481327121123         0.946743968819203
4.651706459900056         0.9334481606535177
4.661802131998716         0.9200538931392997
4.671763009547261         0.9065633849720451
4.681589092545692         0.8929766361517538
4.691280380994006         0.8792936466784257
4.7008368748922065        0.8655144165520609
4.7102585742402905        0.8516389457726592
4.719541937758427         0.8376692132510327
4.7286811296760245        0.8236093213910044
4.737676149993082         0.8094592701925744
4.7465269987096015        0.7952190596557426
4.755233675825581         0.7808886897805088
4.7637961813410215        0.7664681605668733
4.772211088856452         0.7519587176303333
4.780472770939291         0.7373663115020581
4.788581227589536         0.7226909421820479
4.79653645880719          0.7079326096703025
4.804338464592251         0.693091313966822
4.811987244944719         0.6781670550716064
4.819479542309724         0.6631603708127038
4.826809958686609         0.6480789809740688
4.8339784940753745        0.6329228855557012
4.84098514847602          0.6176920845576009
4.847829921888544         0.6023865779797681
4.854512814312949         0.5870063658222027
4.861030929481194         0.571551511094397
4.867379192495321         0.5560312906310737
4.873557603355329         0.540445704432233
4.879566162061219         0.5247947524978749
4.885404868612991         0.5090784348279992
4.891073723010644         0.4932967514226061
4.896569963613917         0.47744984759160203
4.901889274925087         0.46154792611574946
4.907031656944155         0.4455909869950487
4.9119971096711215        0.4295790302294994
4.9167856331059845        0.41351205581910183
4.921397227248745         0.3973900637638558
4.925829298024043         0.38121351492913924
4.9300784750029685        0.3649931923539059
4.934144758185523         0.34872909603815594
4.938028147571704         0.33242122598188933
4.941728643161514         0.31606958218510595
4.945246244954949         0.29967416464780594
4.948578622564774         0.28323597991309024
4.951723431922921         0.2667659936493717
4.954680673029389         0.25026420585665043
4.957450345884179         0.23373061653492638
4.960032450487289         0.2171652256841995
4.962426986838722         0.20056803330446976
4.964631835033918         0.18394181150939515
4.966645921042594         0.16729626779719514
4.96846924486475          0.15063140216786985
4.970101806500384         0.13394721462141926
4.971543605949499         0.1172437051578433
4.972794643212093         0.10052087377714203
4.973853223248078         0.08378378315986042
4.974719408009196         0.06704013720434862
4.975393197495446         0.050289935910606695
4.975874591706829         0.03353317927863461
4.976163590643345         0.016769867308432385
4.976260194304993         0
0                         0
0                         1


